Empirical Measurements of AI Training Power Demand on a GPU-Accelerated Node

The expansion of artificial intelligence (AI) applications has driven substantial investment in computational infrastructure, especially by cloud computing providers. Quantifying the energy footprint of this infrastructure requires models parameterized by the power demand of AI hardware during training. We empirically measured the instantaneous power draw of an 8-GPU NVIDIA H100 HGX node during the training of open-source image classifier (ResNet) and large-language models (Llama2-13b). The maximum observed power draw was approximately 8.4 kW, 18% lower than the manufacturer-rated 10.2 kW, even with GPUs near full utilization. Holding model architecture constant, increasing batch size from 512 to 4096 images for ResNet reduced total training energy consumption by a factor of 4. These findings can inform capacity planning for data center operators and energy use estimates by researchers. Future work will investigate the impact of cooling technology and carbon-aware scheduling on AI workload energy consumption.

==> Base_Data/bnl_runs.csv <==
runtype,identifier,nodes,architecture,parameters,source,tot_power,elapsed_time_min,estimated_power_consumption,weight,rat_rat
BNL_resnet1,142,1,CNN,60,BNL,3377.13,0,NA,0.009259259259259259,0.3310911764705882
BNL_resnet1,142,1,CNN,60,BNL,3861.13,15,965.2825,0.009259259259259259,0.3785421568627451
BNL_resnet1,142,1,CNN,60,BNL,4454.8,30,1113.7,0.009259259259259259,0.4367450980392157
BNL_resnet1,142,1,CNN,60,BNL,4248.67,45,1062.1675,0.009259259259259259,0.4165362745098039
BNL_resnet1,142,1,CNN,60,BNL,4607.87,60,1151.9675,0.009259259259259259,0.45175196078431373
BNL_resnet1,142,1,CNN,60,BNL,4103.13,75,1025.7825,0.009259259259259259,0.40226764705882356
BNL_resnet1,142,1,CNN,60,BNL,4438.33,90,1109.5825,0.009259259259259259,0.4351303921568627
BNL_resnet1,142,1,CNN,60,BNL,4133.4,105,1033.35,0.009259259259259259,0.405235294117647
BNL_resnet1,142,1,CNN,60,BNL,4899.4,120,1224.85,0.009259259259259259,0.4803333333333333
BNL_resnet1,142,1,CNN,60,BNL,3532.53,135,883.1325,0.009259259259259259,0.3463264705882353
BNL_resnet1,142,1,CNN,60,BNL,3646.93,150,911.7325,0.009259259259259259,0.3575421568627451
BNL_resnet1,142,1,CNN,60,BNL,3747.13,165,936.7825,0.009259259259259259,0.36736568627450983
BNL_resnet1,142,1,CNN,60,BNL,3851.87,180,962.9675,0.009259259259259259,0.37763431372549017
BNL_resnet1,142,1,CNN,60,BNL,3207.27,195,801.8175,0.009259259259259259,0.31443823529411763
BNL_resnet1,142,1,CNN,60,BNL,4878.8,210,1219.7,0.009259259259259259,0.4783137254901961
BNL_resnet1,142,1,CNN,60,BNL,5015.67,225,1253.9175,0.009259259259259259,0.49173235294117645
BNL_resnet1,142,1,CNN,60,BNL,4890.87,240,1222.7175,0.009259259259259259,0.4794970588235294
BNL_resnet1,142,1,CNN,60,BNL,4909,255,1227.25,0.009259259259259259,0.48127450980392156
BNL_resnet1,142,1,CNN,60,BNL,4962.53,270,1240.6325,0.009259259259259259,0.48652254901960784
BNL_resnet1,142,1,CNN,60,BNL,4879.4,285,1219.85,0.009259259259259259,0.4783725490196078
BNL_resnet1,142,1,CNN,60,BNL,4867.13,300,1216.7825,0.009259259259259259,0.4771696078431373
BNL_resnet1,142,1,CNN,60,BNL,4845.67,315,1211.4175,0.009259259259259259,0.4750656862745098
BNL_resnet1,142,1,CNN,60,BNL,4901.07,330,1225.2675,0.009259259259259259,0.4804970588235294
BNL_resnet1,142,1,CNN,60,BNL,4917.8,345,1229.45,0.009259259259259259,0.4821372549019608
BNL_resnet1,142,1,CNN,60,BNL,4891.13,360,1222.7825,0.009259259259259259,0.47952254901960784
BNL_resnet1,142,1,CNN,60,BNL,4823.6,375,1205.9,0.009259259259259259,0.47290196078431374
BNL_resnet1,142,1,CNN,60,BNL,4829.8,390,1207.45,0.009259259259259259,0.47350980392156866
BNL_resnet1,142,1,CNN,60,BNL,4818.87,405,1204.7175,0.009259259259259259,0.47243823529411766
BNL_resnet1,142,1,CNN,60,BNL,4670.33,420,1167.5825,0.009259259259259259,0.4578754901960784
BNL_resnet1,142,1,CNN,60,BNL,4762.2,435,1190.55,0.009259259259259259,0.46688235294117647
BNL_resnet1,142,1,CNN,60,BNL,4686.2,450,1171.55,0.009259259259259259,0.4594313725490196
BNL_resnet1,142,1,CNN,60,BNL,4801.87,465,1200.4675,0.009259259259259259,0.47077156862745095
BNL_resnet1,142,1,CNN,60,BNL,4793.47,480,1198.3675,0.009259259259259259,0.4699480392156863
BNL_resnet1,142,1,CNN,60,BNL,4840.13,495,1210.0325,0.009259259259259259,0.47452254901960783
BNL_resnet1,142,1,CNN,60,BNL,4723.6,510,1180.9,0.009259259259259259,0.4630980392156863
BNL_resnet1,142,1,CNN,60,BNL,3579.13,525,894.7825,0.009259259259259259,0.3508950980392157
BNL_resnet1,142,1,CNN,60,BNL,4407.67,540,1101.9175,0.009259259259259259,0.4321245098039216
BNL_resnet1,142,1,CNN,60,BNL,4776.93,555,1194.2325,0.009259259259259259,0.46832647058823534
BNL_resnet1,142,1,CNN,60,BNL,4762,570,1190.5,0.009259259259259259,0.4668627450980392
BNL_resnet1,142,1,CNN,60,BNL,4821.13,585,1205.2825,0.009259259259259259,0.47265980392156864
BNL_resnet1,142,1,CNN,60,BNL,4763.87,600,1190.9675,0.009259259259259259,0.4670460784313725
BNL_resnet1,142,1,CNN,60,BNL,4678.53,615,1169.6325,0.009259259259259259,0.45867941176470584
BNL_resnet1,142,1,CNN,60,BNL,4840.2,630,1210.05,0.009259259259259259,0.47452941176470587
BNL_resnet1,142,1,CNN,60,BNL,4742.93,645,1185.7325,0.009259259259259259,0.464993137254902
BNL_resnet1,142,1,CNN,60,BNL,4807.13,660,1201.7825,0.009259259259259259,0.4712872549019608
BNL_resnet1,142,1,CNN,60,BNL,4689.93,675,1172.4825,0.009259259259259259,0.45979705882352945
BNL_resnet1,142,1,CNN,60,BNL,4771.47,690,1192.8675,0.009259259259259259,0.46779117647058827
BNL_resnet1,142,1,CNN,60,BNL,4747,705,1186.75,0.009259259259259259,0.4653921568627451
BNL_resnet1,142,1,CNN,60,BNL,4603.93,720,1150.9825,0.009259259259259259,0.45136568627450985
BNL_resnet1,142,1,CNN,60,BNL,4759.53,735,1189.8825,0.009259259259259259,0.4666205882352941
BNL_resnet1,142,1,CNN,60,BNL,4711.67,750,1177.9175,0.009259259259259259,0.461928431372549
BNL_resnet1,142,1,CNN,60,BNL,4706.07,765,1176.5175,0.009259259259259259,0.46137941176470587
BNL_resnet1,142,1,CNN,60,BNL,4752.73,780,1188.1825,0.009259259259259259,0.4659539215686274
BNL_resnet1,142,1,CNN,60,BNL,4643.87,795,1160.9675,0.009259259259259259,0.45528137254901957
BNL_resnet1,142,1,CNN,60,BNL,4663.13,810,1165.7825,0.009259259259259259,0.45716960784313726
BNL_resnet1,142,1,CNN,60,BNL,4709.87,825,1177.4675,0.009259259259259259,0.46175196078431374
BNL_resnet1,142,1,CNN,60,BNL,4775.2,840,1193.8,0.009259259259259259,0.46815686274509805
BNL_resnet1,142,1,CNN,60,BNL,4680.73,855,1170.1825,0.009259259259259259,0.45889509803921563
BNL_resnet1,142,1,CNN,60,BNL,4768.67,870,1192.1675,0.009259259259259259,0.4675166666666667
BNL_resnet1,142,1,CNN,60,BNL,4671,885,1167.75,0.009259259259259259,0.45794117647058824
BNL_resnet1,142,1,CNN,60,BNL,4715.13,900,1178.7825,0.009259259259259259,0.46226764705882356
BNL_resnet1,142,1,CNN,60,BNL,4686.8,915,1171.7,0.009259259259259259,0.4594901960784314
BNL_resnet1,142,1,CNN,60,BNL,4722.13,930,1180.5325,0.009259259259259259,0.46295392156862747
BNL_resnet1,142,1,CNN,60,BNL,4656.8,945,1164.2,0.009259259259259259,0.45654901960784317
BNL_resnet1,142,1,CNN,60,BNL,4759.6,960,1189.9,0.009259259259259259,0.4666274509803922
BNL_resnet1,142,1,CNN,60,BNL,4534.67,975,1133.6675,0.009259259259259259,0.44457549019607845
BNL_resnet1,142,1,CNN,60,BNL,4640,990,1160,0.009259259259259259,0.4549019607843137
BNL_resnet1,142,1,CNN,60,BNL,4771.73,1005,1192.9325,0.009259259259259259,0.4678166666666666
BNL_resnet1,142,1,CNN,60,BNL,4638.27,1020,1159.5675,0.009259259259259259,0.45473235294117653
BNL_resnet1,142,1,CNN,60,BNL,4711.07,1035,1177.7675,0.009259259259259259,0.46186960784313724
BNL_resnet1,142,1,CNN,60,BNL,4653.27,1050,1163.3175,0.009259259259259259,0.45620294117647064
BNL_resnet1,142,1,CNN,60,BNL,4679,1065,1169.75,0.009259259259259259,0.45872549019607844
BNL_resnet1,142,1,CNN,60,BNL,4699.07,1080,1174.7675,0.009259259259259259,0.4606931372549019
BNL_resnet1,142,1,CNN,60,BNL,4593.6,1095,1148.4,0.009259259259259259,0.4503529411764706
BNL_resnet1,142,1,CNN,60,BNL,4724.27,1110,1181.0675,0.009259259259259259,0.46316372549019613
BNL_resnet1,142,1,CNN,60,BNL,4544.53,1125,1136.1325,0.009259259259259259,0.44554215686274506
BNL_resnet1,142,1,CNN,60,BNL,4689.53,1140,1172.3825,0.009259259259259259,0.4597578431372549
BNL_resnet1,142,1,CNN,60,BNL,4612.6,1155,1153.15,0.009259259259259259,0.45221568627450986
BNL_resnet1,142,1,CNN,60,BNL,4699.8,1170,1174.95,0.009259259259259259,0.46076470588235297
BNL_resnet1,142,1,CNN,60,BNL,4643.07,1185,1160.7675,0.009259259259259259,0.45520294117647053
BNL_resnet1,142,1,CNN,60,BNL,4648.47,1200,1162.1175,0.009259259259259259,0.4557323529411765
BNL_resnet1,142,1,CNN,60,BNL,4626.53,1215,1156.6325,0.009259259259259259,0.4535813725490196
BNL_resnet1,142,1,CNN,60,BNL,4687.4,1230,1171.85,0.009259259259259259,0.4595490196078431
BNL_resnet1,142,1,CNN,60,BNL,4587.87,1245,1146.9675,0.009259259259259259,0.44979117647058825
BNL_resnet1,142,1,CNN,60,BNL,4632.73,1260,1158.1825,0.009259259259259259,0.45418921568627446
BNL_resnet1,142,1,CNN,60,BNL,4614.93,1275,1153.7325,0.009259259259259259,0.45244411764705883
BNL_resnet1,142,1,CNN,60,BNL,4704.93,1290,1176.2325,0.009259259259259259,0.46126764705882356
BNL_resnet1,142,1,CNN,60,BNL,4527.93,1305,1131.9825,0.009259259259259259,0.443914705882353
BNL_resnet1,142,1,CNN,60,BNL,4520.73,1320,1130.1825,0.009259259259259259,0.4432088235294117
BNL_resnet1,142,1,CNN,60,BNL,4679.87,1335,1169.9675,0.009259259259259259,0.45881078431372546
BNL_resnet1,142,1,CNN,60,BNL,4572.13,1350,1143.0325,0.009259259259259259,0.4482480392156863
BNL_resnet1,142,1,CNN,60,BNL,4599.13,1365,1149.7825,0.009259259259259259,0.4508950980392157
BNL_resnet1,142,1,CNN,60,BNL,4513.6,1380,1128.4,0.009259259259259259,0.4425098039215687
BNL_resnet1,142,1,CNN,60,BNL,4645.33,1395,1161.3325,0.009259259259259259,0.4554245098039216
BNL_resnet1,142,1,CNN,60,BNL,4474.73,1410,1118.6825,0.009259259259259259,0.4386990196078431
BNL_resnet1,142,1,CNN,60,BNL,4521.47,1425,1130.3675,0.009259259259259259,0.4432813725490196
BNL_resnet1,142,1,CNN,60,BNL,4623.53,1440,1155.8825,0.009259259259259259,0.45328725490196076
BNL_resnet1,142,1,CNN,60,BNL,4638.73,1455,1159.6825,0.009259259259259259,0.45477745098039213
BNL_resnet1,142,1,CNN,60,BNL,4672.73,1470,1168.1825,0.009259259259259259,0.45811078431372543
BNL_resnet1,142,1,CNN,60,BNL,4630.47,1485,1157.6175,0.009259259259259259,0.45396764705882353
BNL_resnet1,142,1,CNN,60,BNL,4520.93,1500,1130.2325,0.009259259259259259,0.443228431372549
BNL_resnet1,142,1,CNN,60,BNL,4683.6,1515,1170.9,0.009259259259259259,0.45917647058823535
BNL_resnet1,142,1,CNN,60,BNL,4556.2,1530,1139.05,0.009259259259259259,0.4466862745098039
BNL_resnet1,142,1,CNN,60,BNL,4528.4,1545,1132.1,0.009259259259259259,0.44396078431372543
BNL_resnet1,142,1,CNN,60,BNL,4642.27,1560,1160.5675,0.009259259259259259,0.4551245098039216
BNL_resnet1,142,1,CNN,60,BNL,4632.6,1575,1158.15,0.009259259259259259,0.45417647058823535
BNL_resnet1,142,1,CNN,60,BNL,4641.4,1590,1160.35,0.009259259259259259,0.4550392156862745
BNL_resnet1,142,1,CNN,60,BNL,4668.2,1605,1167.05,0.009259259259259259,0.45766666666666667
BNL_resnet2,143,1,CNN,60,BNL,6098.07,0,NA,0.045454545454545456,0.59785
BNL_resnet2,143,1,CNN,60,BNL,5690.87,15,1422.7175,0.045454545454545456,0.557928431372549
BNL_resnet2,143,1,CNN,60,BNL,5335.93,30,1333.9825,0.045454545454545456,0.5231303921568627
BNL_resnet2,143,1,CNN,60,BNL,5698.27,45,1424.5675,0.045454545454545456,0.5586539215686275
BNL_resnet2,143,1,CNN,60,BNL,4690.87,60,1172.7175,0.045454545454545456,0.4598892156862745
BNL_resnet2,143,1,CNN,60,BNL,6232.6,75,1558.15,0.045454545454545456,0.6110392156862745
BNL_resnet2,143,1,CNN,60,BNL,6479.8,90,1619.95,0.045454545454545456,0.6352745098039216
BNL_resnet2,143,1,CNN,60,BNL,6291.33,105,1572.8325,0.045454545454545456,0.6167970588235294
BNL_resnet2,143,1,CNN,60,BNL,6256.47,120,1564.1175,0.045454545454545456,0.6133794117647059
BNL_resnet2,143,1,CNN,60,BNL,6383.2,135,1595.8,0.045454545454545456,0.6258039215686274
BNL_resnet2,143,1,CNN,60,BNL,6256.4,150,1564.1,0.045454545454545456,0.6133725490196078
BNL_resnet2,143,1,CNN,60,BNL,6347.67,165,1586.9175,0.045454545454545456,0.6223205882352941
BNL_resnet2,143,1,CNN,60,BNL,6357.13,180,1589.2825,0.045454545454545456,0.6232480392156863
BNL_resnet2,143,1,CNN,60,BNL,6482.4,195,1620.6,0.045454545454545456,0.6355294117647059
BNL_resnet2,143,1,CNN,60,BNL,6357.67,210,1589.4175,0.045454545454545456,0.6233009803921569
BNL_resnet2,143,1,CNN,60,BNL,6122.6,225,1530.65,0.045454545454545456,0.6002549019607843
BNL_resnet2,143,1,CNN,60,BNL,6413.73,240,1603.4325,0.045454545454545456,0.6287970588235293
BNL_resnet2,143,1,CNN,60,BNL,6269.93,255,1567.4825,0.045454545454545456,0.6146990196078431
BNL_resnet2,143,1,CNN,60,BNL,6473.4,270,1618.35,0.045454545454545456,0.6346470588235293
BNL_resnet2,143,1,CNN,60,BNL,5402.47,285,1350.6175,0.045454545454545456,0.5296539215686275
BNL_resnet2,143,1,CNN,60,BNL,2678.73,300,669.6825,0.045454545454545456,0.2626205882352941
BNL_resnet2,143,1,CNN,60,BNL,2385.07,315,596.2675,0.045454545454545456,0.23383039215686277
BNL_Llama,144,1,LLM,13000,BNL,6799,0,NA,0.002079002079002079,0.6665686274509804
BNL_Llama,144,1,LLM,13000,BNL,7248,1,120.8,0.002079002079002079,0.7105882352941176
BNL_Llama,144,1,LLM,13000,BNL,7248,2,120.8,0.002079002079002079,0.7105882352941176
BNL_Llama,144,1,LLM,13000,BNL,7331,3,122.18333333333334,0.002079002079002079,0.7187254901960785
BNL_Llama,144,1,LLM,13000,BNL,7913,4,131.88333333333333,0.002079002079002079,0.7757843137254902
BNL_Llama,144,1,LLM,13000,BNL,7913,5,131.88333333333333,0.002079002079002079,0.7757843137254902
BNL_Llama,144,1,LLM,13000,BNL,7841,6,130.68333333333334,0.002079002079002079,0.7687254901960784
BNL_Llama,144,1,LLM,13000,BNL,8139,7,135.65,0.002079002079002079,0.7979411764705883
BNL_Llama,144,1,LLM,13000,BNL,8139,8,135.65,0.002079002079002079,0.7979411764705883
BNL_Llama,144,1,LLM,13000,BNL,8056,9,134.26666666666665,0.002079002079002079,0.7898039215686274
BNL_Llama,144,1,LLM,13000,BNL,7782,10,129.7,0.002079002079002079,0.7629411764705882
BNL_Llama,144,1,LLM,13000,BNL,7782,11,129.7,0.002079002079002079,0.7629411764705882
BNL_Llama,144,1,LLM,13000,BNL,8068,12,134.46666666666667,0.002079002079002079,0.7909803921568628
BNL_Llama,144,1,LLM,13000,BNL,8013,13,133.55,0.002079002079002079,0.7855882352941177
BNL_Llama,144,1,LLM,13000,BNL,8013,14,133.55,0.002079002079002079,0.7855882352941177
BNL_Llama,144,1,LLM,13000,BNL,8135,15,135.58333333333334,0.002079002079002079,0.7975490196078432
BNL_Llama,144,1,LLM,13000,BNL,7626,16,127.1,0.002079002079002079,0.7476470588235294
BNL_Llama,144,1,LLM,13000,BNL,7626,17,127.1,0.002079002079002079,0.7476470588235294
BNL_Llama,144,1,LLM,13000,BNL,7903,18,131.71666666666667,0.002079002079002079,0.7748039215686274
BNL_Llama,144,1,LLM,13000,BNL,7628,19,127.13333333333333,0.002079002079002079,0.7478431372549019
BNL_Llama,144,1,LLM,13000,BNL,7628,20,127.13333333333333,0.002079002079002079,0.7478431372549019
BNL_Llama,144,1,LLM,13000,BNL,8125,21,135.41666666666666,0.002079002079002079,0.7965686274509803
BNL_Llama,144,1,LLM,13000,BNL,7637,22,127.28333333333333,0.002079002079002079,0.7487254901960785
BNL_Llama,144,1,LLM,13000,BNL,7637,23,127.28333333333333,0.002079002079002079,0.7487254901960785
BNL_Llama,144,1,LLM,13000,BNL,7935,24,132.25,0.002079002079002079,0.7779411764705882
BNL_Llama,144,1,LLM,13000,BNL,7738,25,128.96666666666667,0.002079002079002079,0.7586274509803922
BNL_Llama,144,1,LLM,13000,BNL,7738,26,128.96666666666667,0.002079002079002079,0.7586274509803922
BNL_Llama,144,1,LLM,13000,BNL,8056,27,134.26666666666665,0.002079002079002079,0.7898039215686274
BNL_Llama,144,1,LLM,13000,BNL,8135,28,135.58333333333334,0.002079002079002079,0.7975490196078432
BNL_Llama,144,1,LLM,13000,BNL,8135,29,135.58333333333334,0.002079002079002079,0.7975490196078432
BNL_Llama,144,1,LLM,13000,BNL,7849,30,130.81666666666666,0.002079002079002079,0.7695098039215686
BNL_Llama,144,1,LLM,13000,BNL,8075,31,134.58333333333334,0.002079002079002079,0.7916666666666666
BNL_Llama,144,1,LLM,13000,BNL,8075,32,134.58333333333334,0.002079002079002079,0.7916666666666666
BNL_Llama,144,1,LLM,13000,BNL,7216,33,120.26666666666667,0.002079002079002079,0.7074509803921568
BNL_Llama,144,1,LLM,13000,BNL,8214,34,136.9,0.002079002079002079,0.8052941176470588
BNL_Llama,144,1,LLM,13000,BNL,8214,35,136.9,0.002079002079002079,0.8052941176470588
BNL_Llama,144,1,LLM,13000,BNL,8121,36,135.35,0.002079002079002079,0.7961764705882353
BNL_Llama,144,1,LLM,13000,BNL,8126,37,135.43333333333334,0.002079002079002079,0.7966666666666666
BNL_Llama,144,1,LLM,13000,BNL,8126,38,135.43333333333334,0.002079002079002079,0.7966666666666666
BNL_Llama,144,1,LLM,13000,BNL,8154,39,135.9,0.002079002079002079,0.7994117647058824
BNL_Llama,144,1,LLM,13000,BNL,7691,40,128.18333333333334,0.002079002079002079,0.7540196078431373
BNL_Llama,144,1,LLM,13000,BNL,7691,41,128.18333333333334,0.002079002079002079,0.7540196078431373
BNL_Llama,144,1,LLM,13000,BNL,7993,42,133.21666666666667,0.002079002079002079,0.7836274509803921
BNL_Llama,144,1,LLM,13000,BNL,7818,43,130.3,0.002079002079002079,0.7664705882352941
BNL_Llama,144,1,LLM,13000,BNL,7818,44,130.3,0.002079002079002079,0.7664705882352941
BNL_Llama,144,1,LLM,13000,BNL,8045,45,134.08333333333334,0.002079002079002079,0.7887254901960784
BNL_Llama,144,1,LLM,13000,BNL,7890,46,131.5,0.002079002079002079,0.7735294117647059
BNL_Llama,144,1,LLM,13000,BNL,7890,47,131.5,0.002079002079002079,0.7735294117647059
BNL_Llama,144,1,LLM,13000,BNL,8020,48,133.66666666666666,0.002079002079002079,0.7862745098039216
BNL_Llama,144,1,LLM,13000,BNL,8146,49,135.76666666666665,0.002079002079002079,0.7986274509803921
BNL_Llama,144,1,LLM,13000,BNL,8146,50,135.76666666666665,0.002079002079002079,0.7986274509803921
BNL_Llama,144,1,LLM,13000,BNL,7327,51,122.11666666666666,0.002079002079002079,0.7183333333333334
BNL_Llama,144,1,LLM,13000,BNL,8117,52,135.28333333333333,0.002079002079002079,0.7957843137254902
BNL_Llama,144,1,LLM,13000,BNL,8117,53,135.28333333333333,0.002079002079002079,0.7957843137254902
BNL_Llama,144,1,LLM,13000,BNL,7290,54,121.5,0.002079002079002079,0.7147058823529412
BNL_Llama,144,1,LLM,13000,BNL,7378,55,122.96666666666667,0.002079002079002079,0.7233333333333334
BNL_Llama,144,1,LLM,13000,BNL,7378,56,122.96666666666667,0.002079002079002079,0.7233333333333334
BNL_Llama,144,1,LLM,13000,BNL,7913,57,131.88333333333333,0.002079002079002079,0.7757843137254902
BNL_Llama,144,1,LLM,13000,BNL,7664,58,127.73333333333333,0.002079002079002079,0.7513725490196078
BNL_Llama,144,1,LLM,13000,BNL,7664,59,127.73333333333333,0.002079002079002079,0.7513725490196078
BNL_Llama,144,1,LLM,13000,BNL,8119,60,135.31666666666666,0.002079002079002079,0.7959803921568628
BNL_Llama,144,1,LLM,13000,BNL,7710,61,128.5,0.002079002079002079,0.7558823529411764
BNL_Llama,144,1,LLM,13000,BNL,7710,62,128.5,0.002079002079002079,0.7558823529411764
BNL_Llama,144,1,LLM,13000,BNL,8120,63,135.33333333333334,0.002079002079002079,0.796078431372549
BNL_Llama,144,1,LLM,13000,BNL,7596,64,126.6,0.002079002079002079,0.7447058823529412
BNL_Llama,144,1,LLM,13000,BNL,7596,65,126.6,0.002079002079002079,0.7447058823529412
BNL_Llama,144,1,LLM,13000,BNL,7702,66,128.36666666666667,0.002079002079002079,0.7550980392156863
BNL_Llama,144,1,LLM,13000,BNL,8087,67,134.78333333333333,0.002079002079002079,0.792843137254902
BNL_Llama,144,1,LLM,13000,BNL,8087,68,134.78333333333333,0.002079002079002079,0.792843137254902
BNL_Llama,144,1,LLM,13000,BNL,7848,69,130.8,0.002079002079002079,0.7694117647058824
BNL_Llama,144,1,LLM,13000,BNL,8084,70,134.73333333333332,0.002079002079002079,0.7925490196078432
BNL_Llama,144,1,LLM,13000,BNL,8084,71,134.73333333333332,0.002079002079002079,0.7925490196078432
BNL_Llama,144,1,LLM,13000,BNL,8001,72,133.35,0.002079002079002079,0.7844117647058824
BNL_Llama,144,1,LLM,13000,BNL,7503,73,125.05,0.002079002079002079,0.7355882352941177
BNL_Llama,144,1,LLM,13000,BNL,7503,74,125.05,0.002079002079002079,0.7355882352941177
BNL_Llama,144,1,LLM,13000,BNL,7719,75,128.65,0.002079002079002079,0.7567647058823529
BNL_Llama,144,1,LLM,13000,BNL,8133,76,135.55,0.002079002079002079,0.7973529411764706
BNL_Llama,144,1,LLM,13000,BNL,8133,77,135.55,0.002079002079002079,0.7973529411764706
BNL_Llama,144,1,LLM,13000,BNL,7762,78,129.36666666666667,0.002079002079002079,0.7609803921568628
BNL_Llama,144,1,LLM,13000,BNL,7527,79,125.45,0.002079002079002079,0.7379411764705882
BNL_Llama,144,1,LLM,13000,BNL,7527,80,125.45,0.002079002079002079,0.7379411764705882
BNL_Llama,144,1,LLM,13000,BNL,7640,81,127.33333333333333,0.002079002079002079,0.7490196078431373
BNL_Llama,144,1,LLM,13000,BNL,8052,82,134.2,0.002079002079002079,0.7894117647058824
BNL_Llama,144,1,LLM,13000,BNL,8052,83,134.2,0.002079002079002079,0.7894117647058824
BNL_Llama,144,1,LLM,13000,BNL,8053,84,134.21666666666667,0.002079002079002079,0.7895098039215687
BNL_Llama,144,1,LLM,13000,BNL,8098,85,134.96666666666667,0.002079002079002079,0.793921568627451
BNL_Llama,144,1,LLM,13000,BNL,8098,86,134.96666666666667,0.002079002079002079,0.793921568627451
BNL_Llama,144,1,LLM,13000,BNL,7753,87,129.21666666666667,0.002079002079002079,0.7600980392156863
BNL_Llama,144,1,LLM,13000,BNL,8227,88,137.11666666666667,0.002079002079002079,0.8065686274509803
BNL_Llama,144,1,LLM,13000,BNL,8227,89,137.11666666666667,0.002079002079002079,0.8065686274509803
BNL_Llama,144,1,LLM,13000,BNL,8038,90,133.96666666666667,0.002079002079002079,0.7880392156862746
BNL_Llama,144,1,LLM,13000,BNL,8067,91,134.45,0.002079002079002079,0.7908823529411765
BNL_Llama,144,1,LLM,13000,BNL,8067,92,134.45,0.002079002079002079,0.7908823529411765
BNL_Llama,144,1,LLM,13000,BNL,8117,93,135.28333333333333,0.002079002079002079,0.7957843137254902
BNL_Llama,144,1,LLM,13000,BNL,7936,94,132.26666666666665,0.002079002079002079,0.7780392156862745
BNL_Llama,144,1,LLM,13000,BNL,7936,95,132.26666666666665,0.002079002079002079,0.7780392156862745
BNL_Llama,144,1,LLM,13000,BNL,8048,96,134.13333333333333,0.002079002079002079,0.7890196078431373
BNL_Llama,144,1,LLM,13000,BNL,7898,97,131.63333333333333,0.002079002079002079,0.7743137254901961
BNL_Llama,144,1,LLM,13000,BNL,7898,98,131.63333333333333,0.002079002079002079,0.7743137254901961
BNL_Llama,144,1,LLM,13000,BNL,6995,99,116.58333333333333,0.002079002079002079,0.6857843137254902
BNL_Llama,144,1,LLM,13000,BNL,7730,100,128.83333333333334,0.002079002079002079,0.7578431372549019
BNL_Llama,144,1,LLM,13000,BNL,7730,101,128.83333333333334,0.002079002079002079,0.7578431372549019
BNL_Llama,144,1,LLM,13000,BNL,7989,102,133.15,0.002079002079002079,0.783235294117647
BNL_Llama,144,1,LLM,13000,BNL,7915,103,131.91666666666666,0.002079002079002079,0.7759803921568628
BNL_Llama,144,1,LLM,13000,BNL,7915,104,131.91666666666666,0.002079002079002079,0.7759803921568628
BNL_Llama,144,1,LLM,13000,BNL,8065,105,134.41666666666666,0.002079002079002079,0.7906862745098039
BNL_Llama,144,1,LLM,13000,BNL,7861,106,131.01666666666665,0.002079002079002079,0.7706862745098039
BNL_Llama,144,1,LLM,13000,BNL,7861,107,131.01666666666665,0.002079002079002079,0.7706862745098039
BNL_Llama,144,1,LLM,13000,BNL,7653,108,127.55,0.002079002079002079,0.7502941176470588
BNL_Llama,144,1,LLM,13000,BNL,6713,109,111.88333333333333,0.002079002079002079,0.6581372549019607
BNL_Llama,144,1,LLM,13000,BNL,6713,110,111.88333333333333,0.002079002079002079,0.6581372549019607
BNL_Llama,144,1,LLM,13000,BNL,8109,111,135.15,0.002079002079002079,0.795
BNL_Llama,144,1,LLM,13000,BNL,7602,112,126.7,0.002079002079002079,0.7452941176470588
BNL_Llama,144,1,LLM,13000,BNL,7602,113,126.7,0.002079002079002079,0.7452941176470588
BNL_Llama,144,1,LLM,13000,BNL,7366,114,122.76666666666667,0.002079002079002079,0.722156862745098
BNL_Llama,144,1,LLM,13000,BNL,7612,115,126.86666666666666,0.002079002079002079,0.7462745098039215
BNL_Llama,144,1,LLM,13000,BNL,7612,116,126.86666666666666,0.002079002079002079,0.7462745098039215
BNL_Llama,144,1,LLM,13000,BNL,7059,117,117.64999999999999,0.002079002079002079,0.6920588235294117
BNL_Llama,144,1,LLM,13000,BNL,8096,118,134.93333333333334,0.002079002079002079,0.7937254901960784
BNL_Llama,144,1,LLM,13000,BNL,8096,119,134.93333333333334,0.002079002079002079,0.7937254901960784
BNL_Llama,144,1,LLM,13000,BNL,7937,120,132.28333333333333,0.002079002079002079,0.7781372549019608
BNL_Llama,144,1,LLM,13000,BNL,7360,121,122.66666666666667,0.002079002079002079,0.7215686274509804
BNL_Llama,144,1,LLM,13000,BNL,7360,122,122.66666666666667,0.002079002079002079,0.7215686274509804
BNL_Llama,144,1,LLM,13000,BNL,7663,123,127.71666666666667,0.002079002079002079,0.7512745098039215
BNL_Llama,144,1,LLM,13000,BNL,8086,124,134.76666666666665,0.002079002079002079,0.7927450980392157
BNL_Llama,144,1,LLM,13000,BNL,8086,125,134.76666666666665,0.002079002079002079,0.7927450980392157
BNL_Llama,144,1,LLM,13000,BNL,7972,126,132.86666666666667,0.002079002079002079,0.7815686274509804
BNL_Llama,144,1,LLM,13000,BNL,7691,127,128.18333333333334,0.002079002079002079,0.7540196078431373
BNL_Llama,144,1,LLM,13000,BNL,7691,128,128.18333333333334,0.002079002079002079,0.7540196078431373
BNL_Llama,144,1,LLM,13000,BNL,7790,129,129.83333333333334,0.002079002079002079,0.7637254901960784
BNL_Llama,144,1,LLM,13000,BNL,7296,130,121.6,0.002079002079002079,0.7152941176470589
BNL_Llama,144,1,LLM,13000,BNL,7296,131,121.6,0.002079002079002079,0.7152941176470589
BNL_Llama,144,1,LLM,13000,BNL,7897,132,131.61666666666667,0.002079002079002079,0.7742156862745098
BNL_Llama,144,1,LLM,13000,BNL,8069,133,134.48333333333332,0.002079002079002079,0.7910784313725491
BNL_Llama,144,1,LLM,13000,BNL,8069,134,134.48333333333332,0.002079002079002079,0.7910784313725491
BNL_Llama,144,1,LLM,13000,BNL,8012,135,133.53333333333333,0.002079002079002079,0.7854901960784314
BNL_Llama,144,1,LLM,13000,BNL,8278,136,137.96666666666667,0.002079002079002079,0.8115686274509804
BNL_Llama,144,1,LLM,13000,BNL,8278,137,137.96666666666667,0.002079002079002079,0.8115686274509804
BNL_Llama,144,1,LLM,13000,BNL,7641,138,127.35,0.002079002079002079,0.7491176470588236
BNL_Llama,144,1,LLM,13000,BNL,8066,139,134.43333333333334,0.002079002079002079,0.7907843137254902
BNL_Llama,144,1,LLM,13000,BNL,8066,140,134.43333333333334,0.002079002079002079,0.7907843137254902
BNL_Llama,144,1,LLM,13000,BNL,7742,141,129.03333333333333,0.002079002079002079,0.7590196078431373
BNL_Llama,144,1,LLM,13000,BNL,7554,142,125.89999999999999,0.002079002079002079,0.7405882352941177
BNL_Llama,144,1,LLM,13000,BNL,7554,143,125.89999999999999,0.002079002079002079,0.7405882352941177
BNL_Llama,144,1,LLM,13000,BNL,7700,144,128.33333333333334,0.002079002079002079,0.7549019607843137
BNL_Llama,144,1,LLM,13000,BNL,8081,145,134.68333333333334,0.002079002079002079,0.7922549019607843
BNL_Llama,144,1,LLM,13000,BNL,8081,146,134.68333333333334,0.002079002079002079,0.7922549019607843
BNL_Llama,144,1,LLM,13000,BNL,8100,147,135,0.002079002079002079,0.7941176470588235
BNL_Llama,144,1,LLM,13000,BNL,7167,148,119.45,0.002079002079002079,0.7026470588235294
BNL_Llama,144,1,LLM,13000,BNL,7167,149,119.45,0.002079002079002079,0.7026470588235294
BNL_Llama,144,1,LLM,13000,BNL,7970,150,132.83333333333334,0.002079002079002079,0.7813725490196078
BNL_Llama,144,1,LLM,13000,BNL,8161,151,136.01666666666665,0.002079002079002079,0.8000980392156862
BNL_Llama,144,1,LLM,13000,BNL,8161,152,136.01666666666665,0.002079002079002079,0.8000980392156862
BNL_Llama,144,1,LLM,13000,BNL,7692,153,128.2,0.002079002079002079,0.7541176470588236
BNL_Llama,144,1,LLM,13000,BNL,7382,154,123.03333333333333,0.002079002079002079,0.7237254901960785
BNL_Llama,144,1,LLM,13000,BNL,7382,155,123.03333333333333,0.002079002079002079,0.7237254901960785
BNL_Llama,144,1,LLM,13000,BNL,7899,156,131.65,0.002079002079002079,0.7744117647058824
BNL_Llama,144,1,LLM,13000,BNL,7783,157,129.71666666666667,0.002079002079002079,0.7630392156862745
BNL_Llama,144,1,LLM,13000,BNL,7783,158,129.71666666666667,0.002079002079002079,0.7630392156862745
BNL_Llama,144,1,LLM,13000,BNL,7638,159,127.3,0.002079002079002079,0.7488235294117647
BNL_Llama,144,1,LLM,13000,BNL,8103,160,135.05,0.002079002079002079,0.7944117647058824
BNL_Llama,144,1,LLM,13000,BNL,8103,161,135.05,0.002079002079002079,0.7944117647058824
BNL_Llama,144,1,LLM,13000,BNL,8202,162,136.7,0.002079002079002079,0.8041176470588235
BNL_Llama,144,1,LLM,13000,BNL,7912,163,131.86666666666667,0.002079002079002079,0.7756862745098039
BNL_Llama,144,1,LLM,13000,BNL,7912,164,131.86666666666667,0.002079002079002079,0.7756862745098039
BNL_Llama,144,1,LLM,13000,BNL,8170,165,136.16666666666666,0.002079002079002079,0.8009803921568628
BNL_Llama,144,1,LLM,13000,BNL,7336,166,122.26666666666667,0.002079002079002079,0.7192156862745098
BNL_Llama,144,1,LLM,13000,BNL,7336,167,122.26666666666667,0.002079002079002079,0.7192156862745098
BNL_Llama,144,1,LLM,13000,BNL,7655,168,127.58333333333333,0.002079002079002079,0.7504901960784314
BNL_Llama,144,1,LLM,13000,BNL,8068,169,134.46666666666667,0.002079002079002079,0.7909803921568628
BNL_Llama,144,1,LLM,13000,BNL,8068,170,134.46666666666667,0.002079002079002079,0.7909803921568628
BNL_Llama,144,1,LLM,13000,BNL,7072,171,117.86666666666666,0.002079002079002079,0.6933333333333334
BNL_Llama,144,1,LLM,13000,BNL,8137,172,135.61666666666667,0.002079002079002079,0.7977450980392157
BNL_Llama,144,1,LLM,13000,BNL,8137,173,135.61666666666667,0.002079002079002079,0.7977450980392157
BNL_Llama,144,1,LLM,13000,BNL,7881,174,131.35,0.002079002079002079,0.7726470588235295
BNL_Llama,144,1,LLM,13000,BNL,7948,175,132.46666666666667,0.002079002079002079,0.7792156862745098
BNL_Llama,144,1,LLM,13000,BNL,7948,176,132.46666666666667,0.002079002079002079,0.7792156862745098
BNL_Llama,144,1,LLM,13000,BNL,8135,177,135.58333333333334,0.002079002079002079,0.7975490196078432
BNL_Llama,144,1,LLM,13000,BNL,6949,178,115.81666666666666,0.002079002079002079,0.6812745098039216
BNL_Llama,144,1,LLM,13000,BNL,6949,179,115.81666666666666,0.002079002079002079,0.6812745098039216
BNL_Llama,144,1,LLM,13000,BNL,7621,180,127.01666666666667,0.002079002079002079,0.7471568627450981
BNL_Llama,144,1,LLM,13000,BNL,8115,181,135.25,0.002079002079002079,0.7955882352941176
BNL_Llama,144,1,LLM,13000,BNL,8115,182,135.25,0.002079002079002079,0.7955882352941176
BNL_Llama,144,1,LLM,13000,BNL,7933,183,132.21666666666667,0.002079002079002079,0.7777450980392157
BNL_Llama,144,1,LLM,13000,BNL,8114,184,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,8114,185,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,7779,186,129.65,0.002079002079002079,0.7626470588235295
BNL_Llama,144,1,LLM,13000,BNL,7720,187,128.66666666666666,0.002079002079002079,0.7568627450980392
BNL_Llama,144,1,LLM,13000,BNL,7720,188,128.66666666666666,0.002079002079002079,0.7568627450980392
BNL_Llama,144,1,LLM,13000,BNL,8208,189,136.8,0.002079002079002079,0.8047058823529412
BNL_Llama,144,1,LLM,13000,BNL,7661,190,127.68333333333334,0.002079002079002079,0.751078431372549
BNL_Llama,144,1,LLM,13000,BNL,7661,191,127.68333333333334,0.002079002079002079,0.751078431372549
BNL_Llama,144,1,LLM,13000,BNL,7565,192,126.08333333333333,0.002079002079002079,0.7416666666666667
BNL_Llama,144,1,LLM,13000,BNL,7966,193,132.76666666666665,0.002079002079002079,0.7809803921568628
BNL_Llama,144,1,LLM,13000,BNL,7966,194,132.76666666666665,0.002079002079002079,0.7809803921568628
BNL_Llama,144,1,LLM,13000,BNL,7977,195,132.95,0.002079002079002079,0.7820588235294118
BNL_Llama,144,1,LLM,13000,BNL,7906,196,131.76666666666665,0.002079002079002079,0.7750980392156863
BNL_Llama,144,1,LLM,13000,BNL,7906,197,131.76666666666665,0.002079002079002079,0.7750980392156863
BNL_Llama,144,1,LLM,13000,BNL,8102,198,135.03333333333333,0.002079002079002079,0.7943137254901961
BNL_Llama,144,1,LLM,13000,BNL,8114,199,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,8114,200,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,8246,201,137.43333333333334,0.002079002079002079,0.8084313725490196
BNL_Llama,144,1,LLM,13000,BNL,7777,202,129.61666666666667,0.002079002079002079,0.7624509803921569
BNL_Llama,144,1,LLM,13000,BNL,7777,203,129.61666666666667,0.002079002079002079,0.7624509803921569
BNL_Llama,144,1,LLM,13000,BNL,8072,204,134.53333333333333,0.002079002079002079,0.7913725490196079
BNL_Llama,144,1,LLM,13000,BNL,6838,205,113.96666666666667,0.002079002079002079,0.6703921568627451
BNL_Llama,144,1,LLM,13000,BNL,6838,206,113.96666666666667,0.002079002079002079,0.6703921568627451
BNL_Llama,144,1,LLM,13000,BNL,7746,207,129.1,0.002079002079002079,0.7594117647058823
BNL_Llama,144,1,LLM,13000,BNL,8070,208,134.5,0.002079002079002079,0.7911764705882353
BNL_Llama,144,1,LLM,13000,BNL,8070,209,134.5,0.002079002079002079,0.7911764705882353
BNL_Llama,144,1,LLM,13000,BNL,8118,210,135.3,0.002079002079002079,0.7958823529411765
BNL_Llama,144,1,LLM,13000,BNL,7160,211,119.33333333333333,0.002079002079002079,0.7019607843137254
BNL_Llama,144,1,LLM,13000,BNL,7160,212,119.33333333333333,0.002079002079002079,0.7019607843137254
BNL_Llama,144,1,LLM,13000,BNL,8069,213,134.48333333333332,0.002079002079002079,0.7910784313725491
BNL_Llama,144,1,LLM,13000,BNL,7825,214,130.41666666666666,0.002079002079002079,0.7671568627450981
BNL_Llama,144,1,LLM,13000,BNL,7825,215,130.41666666666666,0.002079002079002079,0.7671568627450981
BNL_Llama,144,1,LLM,13000,BNL,8185,216,136.41666666666666,0.002079002079002079,0.8024509803921569
BNL_Llama,144,1,LLM,13000,BNL,8010,217,133.5,0.002079002079002079,0.7852941176470588
BNL_Llama,144,1,LLM,13000,BNL,8010,218,133.5,0.002079002079002079,0.7852941176470588
BNL_Llama,144,1,LLM,13000,BNL,8063,219,134.38333333333333,0.002079002079002079,0.7904901960784314
BNL_Llama,144,1,LLM,13000,BNL,8044,220,134.06666666666666,0.002079002079002079,0.7886274509803921
BNL_Llama,144,1,LLM,13000,BNL,8044,221,134.06666666666666,0.002079002079002079,0.7886274509803921
BNL_Llama,144,1,LLM,13000,BNL,7928,222,132.13333333333333,0.002079002079002079,0.7772549019607843
BNL_Llama,144,1,LLM,13000,BNL,8093,223,134.88333333333333,0.002079002079002079,0.7934313725490196
BNL_Llama,144,1,LLM,13000,BNL,8093,224,134.88333333333333,0.002079002079002079,0.7934313725490196
BNL_Llama,144,1,LLM,13000,BNL,8026,225,133.76666666666665,0.002079002079002079,0.7868627450980392
BNL_Llama,144,1,LLM,13000,BNL,8188,226,136.46666666666667,0.002079002079002079,0.8027450980392157
BNL_Llama,144,1,LLM,13000,BNL,8188,227,136.46666666666667,0.002079002079002079,0.8027450980392157
BNL_Llama,144,1,LLM,13000,BNL,7632,228,127.2,0.002079002079002079,0.7482352941176471
BNL_Llama,144,1,LLM,13000,BNL,8121,229,135.35,0.002079002079002079,0.7961764705882353
BNL_Llama,144,1,LLM,13000,BNL,8121,230,135.35,0.002079002079002079,0.7961764705882353
BNL_Llama,144,1,LLM,13000,BNL,7821,231,130.35,0.002079002079002079,0.7667647058823529
BNL_Llama,144,1,LLM,13000,BNL,8064,232,134.4,0.002079002079002079,0.7905882352941176
BNL_Llama,144,1,LLM,13000,BNL,8064,233,134.4,0.002079002079002079,0.7905882352941176
BNL_Llama,144,1,LLM,13000,BNL,7900,234,131.66666666666666,0.002079002079002079,0.7745098039215687
BNL_Llama,144,1,LLM,13000,BNL,7337,235,122.28333333333333,0.002079002079002079,0.7193137254901961
BNL_Llama,144,1,LLM,13000,BNL,7337,236,122.28333333333333,0.002079002079002079,0.7193137254901961
BNL_Llama,144,1,LLM,13000,BNL,8036,237,133.93333333333334,0.002079002079002079,0.787843137254902
BNL_Llama,144,1,LLM,13000,BNL,7825,238,130.41666666666666,0.002079002079002079,0.7671568627450981
BNL_Llama,144,1,LLM,13000,BNL,7825,239,130.41666666666666,0.002079002079002079,0.7671568627450981
BNL_Llama,144,1,LLM,13000,BNL,7959,240,132.65,0.002079002079002079,0.7802941176470588
BNL_Llama,144,1,LLM,13000,BNL,7346,241,122.43333333333334,0.002079002079002079,0.7201960784313726
BNL_Llama,144,1,LLM,13000,BNL,7346,242,122.43333333333334,0.002079002079002079,0.7201960784313726
BNL_Llama,144,1,LLM,13000,BNL,8159,243,135.98333333333332,0.002079002079002079,0.7999019607843137
BNL_Llama,144,1,LLM,13000,BNL,7402,244,123.36666666666666,0.002079002079002079,0.7256862745098039
BNL_Llama,144,1,LLM,13000,BNL,7402,245,123.36666666666666,0.002079002079002079,0.7256862745098039
BNL_Llama,144,1,LLM,13000,BNL,8005,246,133.41666666666666,0.002079002079002079,0.7848039215686274
BNL_Llama,144,1,LLM,13000,BNL,8136,247,135.6,0.002079002079002079,0.7976470588235294
BNL_Llama,144,1,LLM,13000,BNL,8136,248,135.6,0.002079002079002079,0.7976470588235294
BNL_Llama,144,1,LLM,13000,BNL,6969,249,116.14999999999999,0.002079002079002079,0.683235294117647
BNL_Llama,144,1,LLM,13000,BNL,6947,250,115.78333333333333,0.002079002079002079,0.681078431372549
BNL_Llama,144,1,LLM,13000,BNL,6947,251,115.78333333333333,0.002079002079002079,0.681078431372549
BNL_Llama,144,1,LLM,13000,BNL,7430,252,123.83333333333333,0.002079002079002079,0.7284313725490196
BNL_Llama,144,1,LLM,13000,BNL,8043,253,134.05,0.002079002079002079,0.7885294117647059
BNL_Llama,144,1,LLM,13000,BNL,8043,254,134.05,0.002079002079002079,0.7885294117647059
BNL_Llama,144,1,LLM,13000,BNL,8072,255,134.53333333333333,0.002079002079002079,0.7913725490196079
BNL_Llama,144,1,LLM,13000,BNL,7598,256,126.63333333333333,0.002079002079002079,0.7449019607843137
BNL_Llama,144,1,LLM,13000,BNL,7598,257,126.63333333333333,0.002079002079002079,0.7449019607843137
BNL_Llama,144,1,LLM,13000,BNL,7561,258,126.01666666666667,0.002079002079002079,0.7412745098039216
BNL_Llama,144,1,LLM,13000,BNL,7639,259,127.31666666666666,0.002079002079002079,0.748921568627451
BNL_Llama,144,1,LLM,13000,BNL,7639,260,127.31666666666666,0.002079002079002079,0.748921568627451
BNL_Llama,144,1,LLM,13000,BNL,8024,261,133.73333333333332,0.002079002079002079,0.7866666666666666
BNL_Llama,144,1,LLM,13000,BNL,7864,262,131.06666666666666,0.002079002079002079,0.7709803921568628
BNL_Llama,144,1,LLM,13000,BNL,7864,263,131.06666666666666,0.002079002079002079,0.7709803921568628
BNL_Llama,144,1,LLM,13000,BNL,7981,264,133.01666666666665,0.002079002079002079,0.7824509803921569
BNL_Llama,144,1,LLM,13000,BNL,8011,265,133.51666666666665,0.002079002079002079,0.7853921568627451
BNL_Llama,144,1,LLM,13000,BNL,8011,266,133.51666666666665,0.002079002079002079,0.7853921568627451
BNL_Llama,144,1,LLM,13000,BNL,7879,267,131.31666666666666,0.002079002079002079,0.7724509803921569
BNL_Llama,144,1,LLM,13000,BNL,7909,268,131.81666666666666,0.002079002079002079,0.7753921568627451
BNL_Llama,144,1,LLM,13000,BNL,7909,269,131.81666666666666,0.002079002079002079,0.7753921568627451
BNL_Llama,144,1,LLM,13000,BNL,8094,270,134.9,0.002079002079002079,0.7935294117647059
BNL_Llama,144,1,LLM,13000,BNL,8046,271,134.1,0.002079002079002079,0.7888235294117647
BNL_Llama,144,1,LLM,13000,BNL,8046,272,134.1,0.002079002079002079,0.7888235294117647
BNL_Llama,144,1,LLM,13000,BNL,7600,273,126.66666666666667,0.002079002079002079,0.7450980392156863
BNL_Llama,144,1,LLM,13000,BNL,7811,274,130.18333333333334,0.002079002079002079,0.7657843137254902
BNL_Llama,144,1,LLM,13000,BNL,7811,275,130.18333333333334,0.002079002079002079,0.7657843137254902
BNL_Llama,144,1,LLM,13000,BNL,7627,276,127.11666666666666,0.002079002079002079,0.7477450980392157
BNL_Llama,144,1,LLM,13000,BNL,7982,277,133.03333333333333,0.002079002079002079,0.7825490196078432
BNL_Llama,144,1,LLM,13000,BNL,7982,278,133.03333333333333,0.002079002079002079,0.7825490196078432
BNL_Llama,144,1,LLM,13000,BNL,7788,279,129.8,0.002079002079002079,0.7635294117647059
BNL_Llama,144,1,LLM,13000,BNL,8001,280,133.35,0.002079002079002079,0.7844117647058824
BNL_Llama,144,1,LLM,13000,BNL,8001,281,133.35,0.002079002079002079,0.7844117647058824
BNL_Llama,144,1,LLM,13000,BNL,8148,282,135.8,0.002079002079002079,0.7988235294117647
BNL_Llama,144,1,LLM,13000,BNL,8100,283,135,0.002079002079002079,0.7941176470588235
BNL_Llama,144,1,LLM,13000,BNL,8100,284,135,0.002079002079002079,0.7941176470588235
BNL_Llama,144,1,LLM,13000,BNL,8037,285,133.95,0.002079002079002079,0.7879411764705883
BNL_Llama,144,1,LLM,13000,BNL,8046,286,134.1,0.002079002079002079,0.7888235294117647
BNL_Llama,144,1,LLM,13000,BNL,8046,287,134.1,0.002079002079002079,0.7888235294117647
BNL_Llama,144,1,LLM,13000,BNL,7903,288,131.71666666666667,0.002079002079002079,0.7748039215686274
BNL_Llama,144,1,LLM,13000,BNL,8055,289,134.25,0.002079002079002079,0.7897058823529411
BNL_Llama,144,1,LLM,13000,BNL,8055,290,134.25,0.002079002079002079,0.7897058823529411
BNL_Llama,144,1,LLM,13000,BNL,7150,291,119.16666666666667,0.002079002079002079,0.7009803921568627
BNL_Llama,144,1,LLM,13000,BNL,8078,292,134.63333333333333,0.002079002079002079,0.7919607843137255
BNL_Llama,144,1,LLM,13000,BNL,8078,293,134.63333333333333,0.002079002079002079,0.7919607843137255
BNL_Llama,144,1,LLM,13000,BNL,7131,294,118.85,0.002079002079002079,0.6991176470588235
BNL_Llama,144,1,LLM,13000,BNL,8057,295,134.28333333333333,0.002079002079002079,0.7899019607843137
BNL_Llama,144,1,LLM,13000,BNL,8057,296,134.28333333333333,0.002079002079002079,0.7899019607843137
BNL_Llama,144,1,LLM,13000,BNL,8082,297,134.7,0.002079002079002079,0.7923529411764706
BNL_Llama,144,1,LLM,13000,BNL,7882,298,131.36666666666667,0.002079002079002079,0.7727450980392156
BNL_Llama,144,1,LLM,13000,BNL,7882,299,131.36666666666667,0.002079002079002079,0.7727450980392156
BNL_Llama,144,1,LLM,13000,BNL,7936,300,132.26666666666665,0.002079002079002079,0.7780392156862745
BNL_Llama,144,1,LLM,13000,BNL,8063,301,134.38333333333333,0.002079002079002079,0.7904901960784314
BNL_Llama,144,1,LLM,13000,BNL,8063,302,134.38333333333333,0.002079002079002079,0.7904901960784314
BNL_Llama,144,1,LLM,13000,BNL,8102,303,135.03333333333333,0.002079002079002079,0.7943137254901961
BNL_Llama,144,1,LLM,13000,BNL,7690,304,128.16666666666666,0.002079002079002079,0.753921568627451
BNL_Llama,144,1,LLM,13000,BNL,7690,305,128.16666666666666,0.002079002079002079,0.753921568627451
BNL_Llama,144,1,LLM,13000,BNL,8145,306,135.75,0.002079002079002079,0.7985294117647059
BNL_Llama,144,1,LLM,13000,BNL,7646,307,127.43333333333334,0.002079002079002079,0.7496078431372549
BNL_Llama,144,1,LLM,13000,BNL,7646,308,127.43333333333334,0.002079002079002079,0.7496078431372549
BNL_Llama,144,1,LLM,13000,BNL,7327,309,122.11666666666666,0.002079002079002079,0.7183333333333334
BNL_Llama,144,1,LLM,13000,BNL,7345,310,122.41666666666667,0.002079002079002079,0.7200980392156863
BNL_Llama,144,1,LLM,13000,BNL,7345,311,122.41666666666667,0.002079002079002079,0.7200980392156863
BNL_Llama,144,1,LLM,13000,BNL,8079,312,134.65,0.002079002079002079,0.7920588235294118
BNL_Llama,144,1,LLM,13000,BNL,7798,313,129.96666666666667,0.002079002079002079,0.7645098039215686
BNL_Llama,144,1,LLM,13000,BNL,7798,314,129.96666666666667,0.002079002079002079,0.7645098039215686
BNL_Llama,144,1,LLM,13000,BNL,7876,315,131.26666666666665,0.002079002079002079,0.7721568627450981
BNL_Llama,144,1,LLM,13000,BNL,7743,316,129.05,0.002079002079002079,0.7591176470588236
BNL_Llama,144,1,LLM,13000,BNL,7743,317,129.05,0.002079002079002079,0.7591176470588236
BNL_Llama,144,1,LLM,13000,BNL,7930,318,132.16666666666666,0.002079002079002079,0.7774509803921569
BNL_Llama,144,1,LLM,13000,BNL,7561,319,126.01666666666667,0.002079002079002079,0.7412745098039216
BNL_Llama,144,1,LLM,13000,BNL,7561,320,126.01666666666667,0.002079002079002079,0.7412745098039216
BNL_Llama,144,1,LLM,13000,BNL,8100,321,135,0.002079002079002079,0.7941176470588235
BNL_Llama,144,1,LLM,13000,BNL,7858,322,130.96666666666667,0.002079002079002079,0.7703921568627451
BNL_Llama,144,1,LLM,13000,BNL,7858,323,130.96666666666667,0.002079002079002079,0.7703921568627451
BNL_Llama,144,1,LLM,13000,BNL,7540,324,125.66666666666667,0.002079002079002079,0.7392156862745098
BNL_Llama,144,1,LLM,13000,BNL,7726,325,128.76666666666665,0.002079002079002079,0.7574509803921569
BNL_Llama,144,1,LLM,13000,BNL,7726,326,128.76666666666665,0.002079002079002079,0.7574509803921569
BNL_Llama,144,1,LLM,13000,BNL,7829,327,130.48333333333332,0.002079002079002079,0.7675490196078432
BNL_Llama,144,1,LLM,13000,BNL,7646,328,127.43333333333334,0.002079002079002079,0.7496078431372549
BNL_Llama,144,1,LLM,13000,BNL,7646,329,127.43333333333334,0.002079002079002079,0.7496078431372549
BNL_Llama,144,1,LLM,13000,BNL,8106,330,135.1,0.002079002079002079,0.7947058823529412
BNL_Llama,144,1,LLM,13000,BNL,7873,331,131.21666666666667,0.002079002079002079,0.7718627450980392
BNL_Llama,144,1,LLM,13000,BNL,7873,332,131.21666666666667,0.002079002079002079,0.7718627450980392
BNL_Llama,144,1,LLM,13000,BNL,8073,333,134.55,0.002079002079002079,0.7914705882352941
BNL_Llama,144,1,LLM,13000,BNL,8113,334,135.21666666666667,0.002079002079002079,0.7953921568627451
BNL_Llama,144,1,LLM,13000,BNL,8113,335,135.21666666666667,0.002079002079002079,0.7953921568627451
BNL_Llama,144,1,LLM,13000,BNL,8052,336,134.2,0.002079002079002079,0.7894117647058824
BNL_Llama,144,1,LLM,13000,BNL,7742,337,129.03333333333333,0.002079002079002079,0.7590196078431373
BNL_Llama,144,1,LLM,13000,BNL,7742,338,129.03333333333333,0.002079002079002079,0.7590196078431373
BNL_Llama,144,1,LLM,13000,BNL,7739,339,128.98333333333332,0.002079002079002079,0.7587254901960784
BNL_Llama,144,1,LLM,13000,BNL,7473,340,124.55,0.002079002079002079,0.7326470588235294
BNL_Llama,144,1,LLM,13000,BNL,7473,341,124.55,0.002079002079002079,0.7326470588235294
BNL_Llama,144,1,LLM,13000,BNL,7830,342,130.5,0.002079002079002079,0.7676470588235295
BNL_Llama,144,1,LLM,13000,BNL,8170,343,136.16666666666666,0.002079002079002079,0.8009803921568628
BNL_Llama,144,1,LLM,13000,BNL,8170,344,136.16666666666666,0.002079002079002079,0.8009803921568628
BNL_Llama,144,1,LLM,13000,BNL,7902,345,131.7,0.002079002079002079,0.7747058823529411
BNL_Llama,144,1,LLM,13000,BNL,7705,346,128.41666666666666,0.002079002079002079,0.7553921568627451
BNL_Llama,144,1,LLM,13000,BNL,7705,347,128.41666666666666,0.002079002079002079,0.7553921568627451
BNL_Llama,144,1,LLM,13000,BNL,7716,348,128.6,0.002079002079002079,0.7564705882352941
BNL_Llama,144,1,LLM,13000,BNL,7816,349,130.26666666666665,0.002079002079002079,0.7662745098039215
BNL_Llama,144,1,LLM,13000,BNL,7816,350,130.26666666666665,0.002079002079002079,0.7662745098039215
BNL_Llama,144,1,LLM,13000,BNL,7828,351,130.46666666666667,0.002079002079002079,0.7674509803921569
BNL_Llama,144,1,LLM,13000,BNL,8080,352,134.66666666666666,0.002079002079002079,0.792156862745098
BNL_Llama,144,1,LLM,13000,BNL,8080,353,134.66666666666666,0.002079002079002079,0.792156862745098
BNL_Llama,144,1,LLM,13000,BNL,8090,354,134.83333333333334,0.002079002079002079,0.7931372549019607
BNL_Llama,144,1,LLM,13000,BNL,8148,355,135.8,0.002079002079002079,0.7988235294117647
BNL_Llama,144,1,LLM,13000,BNL,8148,356,135.8,0.002079002079002079,0.7988235294117647
BNL_Llama,144,1,LLM,13000,BNL,8057,357,134.28333333333333,0.002079002079002079,0.7899019607843137
BNL_Llama,144,1,LLM,13000,BNL,8011,358,133.51666666666665,0.002079002079002079,0.7853921568627451
BNL_Llama,144,1,LLM,13000,BNL,8011,359,133.51666666666665,0.002079002079002079,0.7853921568627451
BNL_Llama,144,1,LLM,13000,BNL,7922,360,132.03333333333333,0.002079002079002079,0.7766666666666666
BNL_Llama,144,1,LLM,13000,BNL,8141,361,135.68333333333334,0.002079002079002079,0.7981372549019607
BNL_Llama,144,1,LLM,13000,BNL,8141,362,135.68333333333334,0.002079002079002079,0.7981372549019607
BNL_Llama,144,1,LLM,13000,BNL,7688,363,128.13333333333333,0.002079002079002079,0.7537254901960785
BNL_Llama,144,1,LLM,13000,BNL,7737,364,128.95,0.002079002079002079,0.7585294117647059
BNL_Llama,144,1,LLM,13000,BNL,7737,365,128.95,0.002079002079002079,0.7585294117647059
BNL_Llama,144,1,LLM,13000,BNL,7779,366,129.65,0.002079002079002079,0.7626470588235295
BNL_Llama,144,1,LLM,13000,BNL,7944,367,132.4,0.002079002079002079,0.7788235294117647
BNL_Llama,144,1,LLM,13000,BNL,7944,368,132.4,0.002079002079002079,0.7788235294117647
BNL_Llama,144,1,LLM,13000,BNL,8136,369,135.6,0.002079002079002079,0.7976470588235294
BNL_Llama,144,1,LLM,13000,BNL,7920,370,132,0.002079002079002079,0.7764705882352941
BNL_Llama,144,1,LLM,13000,BNL,7920,371,132,0.002079002079002079,0.7764705882352941
BNL_Llama,144,1,LLM,13000,BNL,8044,372,134.06666666666666,0.002079002079002079,0.7886274509803921
BNL_Llama,144,1,LLM,13000,BNL,7848,373,130.8,0.002079002079002079,0.7694117647058824
BNL_Llama,144,1,LLM,13000,BNL,7848,374,130.8,0.002079002079002079,0.7694117647058824
BNL_Llama,144,1,LLM,13000,BNL,7858,375,130.96666666666667,0.002079002079002079,0.7703921568627451
BNL_Llama,144,1,LLM,13000,BNL,8000,376,133.33333333333334,0.002079002079002079,0.7843137254901961
BNL_Llama,144,1,LLM,13000,BNL,8000,377,133.33333333333334,0.002079002079002079,0.7843137254901961
BNL_Llama,144,1,LLM,13000,BNL,7918,378,131.96666666666667,0.002079002079002079,0.7762745098039215
BNL_Llama,144,1,LLM,13000,BNL,7661,379,127.68333333333334,0.002079002079002079,0.751078431372549
BNL_Llama,144,1,LLM,13000,BNL,7661,380,127.68333333333334,0.002079002079002079,0.751078431372549
BNL_Llama,144,1,LLM,13000,BNL,7983,381,133.05,0.002079002079002079,0.7826470588235294
BNL_Llama,144,1,LLM,13000,BNL,7607,382,126.78333333333333,0.002079002079002079,0.7457843137254901
BNL_Llama,144,1,LLM,13000,BNL,7607,383,126.78333333333333,0.002079002079002079,0.7457843137254901
BNL_Llama,144,1,LLM,13000,BNL,8048,384,134.13333333333333,0.002079002079002079,0.7890196078431373
BNL_Llama,144,1,LLM,13000,BNL,8114,385,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,8114,386,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,8113,387,135.21666666666667,0.002079002079002079,0.7953921568627451
BNL_Llama,144,1,LLM,13000,BNL,7911,388,131.85,0.002079002079002079,0.7755882352941177
BNL_Llama,144,1,LLM,13000,BNL,7911,389,131.85,0.002079002079002079,0.7755882352941177
BNL_Llama,144,1,LLM,13000,BNL,7841,390,130.68333333333334,0.002079002079002079,0.7687254901960784
BNL_Llama,144,1,LLM,13000,BNL,7864,391,131.06666666666666,0.002079002079002079,0.7709803921568628
BNL_Llama,144,1,LLM,13000,BNL,7864,392,131.06666666666666,0.002079002079002079,0.7709803921568628
BNL_Llama,144,1,LLM,13000,BNL,7222,393,120.36666666666666,0.002079002079002079,0.7080392156862745
BNL_Llama,144,1,LLM,13000,BNL,8104,394,135.06666666666666,0.002079002079002079,0.7945098039215687
BNL_Llama,144,1,LLM,13000,BNL,8104,395,135.06666666666666,0.002079002079002079,0.7945098039215687
BNL_Llama,144,1,LLM,13000,BNL,7689,396,128.15,0.002079002079002079,0.7538235294117647
BNL_Llama,144,1,LLM,13000,BNL,7327,397,122.11666666666666,0.002079002079002079,0.7183333333333334
BNL_Llama,144,1,LLM,13000,BNL,7327,398,122.11666666666666,0.002079002079002079,0.7183333333333334
BNL_Llama,144,1,LLM,13000,BNL,7689,399,128.15,0.002079002079002079,0.7538235294117647
BNL_Llama,144,1,LLM,13000,BNL,8080,400,134.66666666666666,0.002079002079002079,0.792156862745098
BNL_Llama,144,1,LLM,13000,BNL,8080,401,134.66666666666666,0.002079002079002079,0.792156862745098
BNL_Llama,144,1,LLM,13000,BNL,8057,402,134.28333333333333,0.002079002079002079,0.7899019607843137
BNL_Llama,144,1,LLM,13000,BNL,7957,403,132.61666666666667,0.002079002079002079,0.7800980392156863
BNL_Llama,144,1,LLM,13000,BNL,7957,404,132.61666666666667,0.002079002079002079,0.7800980392156863
BNL_Llama,144,1,LLM,13000,BNL,7795,405,129.91666666666666,0.002079002079002079,0.7642156862745098
BNL_Llama,144,1,LLM,13000,BNL,7940,406,132.33333333333334,0.002079002079002079,0.7784313725490196
BNL_Llama,144,1,LLM,13000,BNL,7940,407,132.33333333333334,0.002079002079002079,0.7784313725490196
BNL_Llama,144,1,LLM,13000,BNL,8112,408,135.2,0.002079002079002079,0.7952941176470588
BNL_Llama,144,1,LLM,13000,BNL,8067,409,134.45,0.002079002079002079,0.7908823529411765
BNL_Llama,144,1,LLM,13000,BNL,8067,410,134.45,0.002079002079002079,0.7908823529411765
BNL_Llama,144,1,LLM,13000,BNL,8030,411,133.83333333333334,0.002079002079002079,0.7872549019607843
BNL_Llama,144,1,LLM,13000,BNL,6879,412,114.64999999999999,0.002079002079002079,0.6744117647058824
BNL_Llama,144,1,LLM,13000,BNL,6879,413,114.64999999999999,0.002079002079002079,0.6744117647058824
BNL_Llama,144,1,LLM,13000,BNL,7505,414,125.08333333333333,0.002079002079002079,0.7357843137254902
BNL_Llama,144,1,LLM,13000,BNL,7944,415,132.4,0.002079002079002079,0.7788235294117647
BNL_Llama,144,1,LLM,13000,BNL,7944,416,132.4,0.002079002079002079,0.7788235294117647
BNL_Llama,144,1,LLM,13000,BNL,8185,417,136.41666666666666,0.002079002079002079,0.8024509803921569
BNL_Llama,144,1,LLM,13000,BNL,8085,418,134.75,0.002079002079002079,0.7926470588235294
BNL_Llama,144,1,LLM,13000,BNL,8085,419,134.75,0.002079002079002079,0.7926470588235294
BNL_Llama,144,1,LLM,13000,BNL,7975,420,132.91666666666666,0.002079002079002079,0.7818627450980392
BNL_Llama,144,1,LLM,13000,BNL,8114,421,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,8114,422,135.23333333333332,0.002079002079002079,0.7954901960784314
BNL_Llama,144,1,LLM,13000,BNL,7906,423,131.76666666666665,0.002079002079002079,0.7750980392156863
BNL_Llama,144,1,LLM,13000,BNL,8084,424,134.73333333333332,0.002079002079002079,0.7925490196078432
BNL_Llama,144,1,LLM,13000,BNL,8084,425,134.73333333333332,0.002079002079002079,0.7925490196078432
BNL_Llama,144,1,LLM,13000,BNL,7783,426,129.71666666666667,0.002079002079002079,0.7630392156862745
BNL_Llama,144,1,LLM,13000,BNL,8136,427,135.6,0.002079002079002079,0.7976470588235294
BNL_Llama,144,1,LLM,13000,BNL,8136,428,135.6,0.002079002079002079,0.7976470588235294
BNL_Llama,144,1,LLM,13000,BNL,7233,429,120.55,0.002079002079002079,0.7091176470588235
BNL_Llama,144,1,LLM,13000,BNL,7449,430,124.14999999999999,0.002079002079002079,0.7302941176470589
BNL_Llama,144,1,LLM,13000,BNL,7449,431,124.14999999999999,0.002079002079002079,0.7302941176470589
BNL_Llama,144,1,LLM,13000,BNL,8177,432,136.28333333333333,0.002079002079002079,0.8016666666666666
BNL_Llama,144,1,LLM,13000,BNL,7895,433,131.58333333333334,0.002079002079002079,0.7740196078431373
BNL_Llama,144,1,LLM,13000,BNL,7895,434,131.58333333333334,0.002079002079002079,0.7740196078431373
BNL_Llama,144,1,LLM,13000,BNL,7559,435,125.98333333333333,0.002079002079002079,0.741078431372549
BNL_Llama,144,1,LLM,13000,BNL,6728,436,112.13333333333333,0.002079002079002079,0.659607843137255
BNL_Llama,144,1,LLM,13000,BNL,6728,437,112.13333333333333,0.002079002079002079,0.659607843137255
BNL_Llama,144,1,LLM,13000,BNL,8059,438,134.31666666666666,0.002079002079002079,0.7900980392156862
BNL_Llama,144,1,LLM,13000,BNL,7653,439,127.55,0.002079002079002079,0.7502941176470588
BNL_Llama,144,1,LLM,13000,BNL,7653,440,127.55,0.002079002079002079,0.7502941176470588
BNL_Llama,144,1,LLM,13000,BNL,8416,441,140.26666666666665,0.002079002079002079,0.8250980392156863
BNL_Llama,144,1,LLM,13000,BNL,8167,442,136.11666666666667,0.002079002079002079,0.8006862745098039
BNL_Llama,144,1,LLM,13000,BNL,8167,443,136.11666666666667,0.002079002079002079,0.8006862745098039
BNL_Llama,144,1,LLM,13000,BNL,7594,444,126.56666666666666,0.002079002079002079,0.7445098039215686
BNL_Llama,144,1,LLM,13000,BNL,7907,445,131.78333333333333,0.002079002079002079,0.7751960784313725
BNL_Llama,144,1,LLM,13000,BNL,7907,446,131.78333333333333,0.002079002079002079,0.7751960784313725
BNL_Llama,144,1,LLM,13000,BNL,7542,447,125.7,0.002079002079002079,0.7394117647058823
BNL_Llama,144,1,LLM,13000,BNL,8103,448,135.05,0.002079002079002079,0.7944117647058824
BNL_Llama,144,1,LLM,13000,BNL,8103,449,135.05,0.002079002079002079,0.7944117647058824
BNL_Llama,144,1,LLM,13000,BNL,8078,450,134.63333333333333,0.002079002079002079,0.7919607843137255
BNL_Llama,144,1,LLM,13000,BNL,8124,451,135.4,0.002079002079002079,0.7964705882352942
BNL_Llama,144,1,LLM,13000,BNL,8124,452,135.4,0.002079002079002079,0.7964705882352942
BNL_Llama,144,1,LLM,13000,BNL,7253,453,120.88333333333333,0.002079002079002079,0.711078431372549
BNL_Llama,144,1,LLM,13000,BNL,8083,454,134.71666666666667,0.002079002079002079,0.7924509803921569
BNL_Llama,144,1,LLM,13000,BNL,8083,455,134.71666666666667,0.002079002079002079,0.7924509803921569
BNL_Llama,144,1,LLM,13000,BNL,7956,456,132.6,0.002079002079002079,0.78
BNL_Llama,144,1,LLM,13000,BNL,7976,457,132.93333333333334,0.002079002079002079,0.7819607843137255
BNL_Llama,144,1,LLM,13000,BNL,7976,458,132.93333333333334,0.002079002079002079,0.7819607843137255
BNL_Llama,144,1,LLM,13000,BNL,7447,459,124.11666666666666,0.002079002079002079,0.7300980392156863
BNL_Llama,144,1,LLM,13000,BNL,7631,460,127.18333333333334,0.002079002079002079,0.7481372549019608
BNL_Llama,144,1,LLM,13000,BNL,7631,461,127.18333333333334,0.002079002079002079,0.7481372549019608
BNL_Llama,144,1,LLM,13000,BNL,8010,462,133.5,0.002079002079002079,0.7852941176470588
BNL_Llama,144,1,LLM,13000,BNL,7941,463,132.35,0.002079002079002079,0.7785294117647059
BNL_Llama,144,1,LLM,13000,BNL,7941,464,132.35,0.002079002079002079,0.7785294117647059
BNL_Llama,144,1,LLM,13000,BNL,8013,465,133.55,0.002079002079002079,0.7855882352941177
BNL_Llama,144,1,LLM,13000,BNL,7703,466,128.38333333333333,0.002079002079002079,0.7551960784313726
BNL_Llama,144,1,LLM,13000,BNL,7703,467,128.38333333333333,0.002079002079002079,0.7551960784313726
BNL_Llama,144,1,LLM,13000,BNL,7586,468,126.43333333333334,0.002079002079002079,0.7437254901960785
BNL_Llama,144,1,LLM,13000,BNL,7979,469,132.98333333333332,0.002079002079002079,0.7822549019607843
BNL_Llama,144,1,LLM,13000,BNL,7979,470,132.98333333333332,0.002079002079002079,0.7822549019607843
BNL_Llama,144,1,LLM,13000,BNL,8136,471,135.6,0.002079002079002079,0.7976470588235294
BNL_Llama,144,1,LLM,13000,BNL,7931,472,132.18333333333334,0.002079002079002079,0.7775490196078432
BNL_Llama,144,1,LLM,13000,BNL,7931,473,132.18333333333334,0.002079002079002079,0.7775490196078432
BNL_Llama,144,1,LLM,13000,BNL,7692,474,128.2,0.002079002079002079,0.7541176470588236
BNL_Llama,144,1,LLM,13000,BNL,8128,475,135.46666666666667,0.002079002079002079,0.7968627450980392
BNL_Llama,144,1,LLM,13000,BNL,8128,476,135.46666666666667,0.002079002079002079,0.7968627450980392
BNL_Llama,144,1,LLM,13000,BNL,2273,477,37.88333333333333,0.002079002079002079,0.22284313725490196
BNL_Llama,144,1,LLM,13000,BNL,2098,478,34.96666666666667,0.002079002079002079,0.20568627450980392
BNL_Llama,144,1,LLM,13000,BNL,2098,479,34.96666666666667,0.002079002079002079,0.20568627450980392
BNL_Llama,144,1,LLM,13000,BNL,2046,480,34.1,0.002079002079002079,0.20058823529411765


==> Base_Data/bnl_sums.csv <==
runtype,avg_power,max_power,params,Architecture,Source,elec_est,avg_power_std,run_duration
BNL_Llama,7792.45738045738,8416,13000,LLM,BNL,62.35621666666667,604.7369872106582,480
BNL_resnet1,4602.081759259259,5015.67,60,CNN,BNL,123.411925,324.55647115394896,1605
BNL_resnet2,5759.300454545454,6482.4,60,CNN,BNL,30.151635000000002,1139.586365466403,315

